First Results on Nucleon Resonance Electroexcitation Amplitudes from $ep\to e'\pi^+\pi^-p'$ Cross Sections at $W$ from 1.4-1.7 GeV and $Q^2$ from 2.0-5.0 GeV$^2$

The electroexcitation amplitudes or $\gamma_vpN^*$ electrocouplings of the $N(1440)1/2^+$, $N(1520)3/2^-$, and $\Delta(1600)3/2^+$ resonances were obtained for the first time from the $ep \to e'\pi^+\pi^-p'$ differential cross sections measured with the CLAS detector at Jefferson Lab within the range of invariant mass $W$ of the final state hadrons from 1.4--1.7 GeV for photon virtualities $Q^2$ from 2.0--5.0 GeV$^2$. The electrocouplings were determined in independent fits of the $\pi^+\pi^-p$ cross sections within three overlapping $W$ intervals with a substantial contribution from each of the three resonances listed above. Consistent results on the electrocouplings extracted from the data in these $W$ intervals provide evidence for their reliable extraction. These studies extend information on the electrocouplings of the $N(1440)1/2^+$ and $N(1520)3/2^-$ available from this channel over a broader range of $Q^2$. The electrocouplings of the $\Delta(1600)3/2^+$, which decays preferentially into $\pi\pi N$ final states, have been determined for the first time. Our results provide further evidence for the structure of these resonances in terms of an interplay between the inner core of three dressed quarks and an external meson-baryon cloud.

==> junk.txt <==
NEdit: Converting .nedit file to 5.6 version.
    To keep, use Preferences -> Save Defaults

